ROOAD: RELLIS Off-road Odometry Analysis Dataset

The development and implementation of visual-inertial odometry (VIO) has focused on structured environments, but interest in localization in off-road environments is growing. In this paper, we present the RELLIS Off-road Odometry Analysis Dataset (ROOAD) which provides high-quality, time-synchronized off-road monocular visual-inertial data sequences to further the development of related research. We evaluated the dataset on two state-of-the-art VIO algorithms, (1) Open-VINS and (2) VINS-Fusion. Our findings indicate that both algorithms perform 2 to 30 times worse on the ROOAD dataset compared to their performance in structured environments. Furthermore, OpenVINS has better tracking stability and real-time performance than VINS-Fusion in the off-road environment, while VINS-Fusion outperformed OpenVINS in tracking accuracy in several data sequences. Since the camera-IMU calibration tool from Kalibr toolkit is used extensively in this work, we have included several calibration data sequences. Our hand measurements show Kalibr's tool achieved +/-1 degree for orientation error and +/-1 mm at best (x- and y-axis) and +/-10 mm (z-axis) at worse for position error in the camera frame between the camera and IMU. This novel dataset provides a new set of scenarios for researchers to design and test their localization algorithms on, as well as critical insights in the current performance of VIO in off-road environments. ROOAD Dataset: github.com/unmannedlab/ROOAD

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

